Rejection Sampling is Optimal for Relative Entropy Coding

In relative entropy coding, a sender aims to design a stochastic code such that, on input $X \sim P_X$, the receiver can generate a sample $Y \sim P_{Y \mid X}$. It is a standard result that (1) this requires at least $I(X; Y)$ bits, (2) the lower bound is achievable within a logarithmic gap, and (3) this gap cannot be reduced in general. The necessity of the gap suggests that the mutual information is not the correct information measure to quantify the rate of relative entropy coding. A potential alternative emerged in the work of Flamich et al. (2025), who proved a tighter lower bound of $I_F(X \to Y)$, a quantity we call the functional information. In this paper, we construct the ring toss code, an encoding method for rejection sampling which uses at most $I_F(X \to Y) + \log e$ bits, hence obtaining a tight one-shot characterization of relative entropy coding. For the trivial channel $Y = X$, our result recovers the noiseless source coding theorem within a small constant. For a general channel, it implies that the classical mutual information lower bound is achievable within $\log(I(X; Y) + 1) + 2.45$ bits in general and within $1.45$ bits for singular channels, which are both the tightest bounds of their kind to date. Moreover, our one-shot result also recovers Sriramu and Wagner's asymptotic results on the second-order redundancy of relative entropy codes.

==> data/gauss_width_fn_illustration.csv <==
xss,density_ratio,hss,width_fn,pss,inv_width_fn
-2.0,0.00037565018,0.0,1.0,0.0,2.1236732
-1.9866221,0.00041352198,0.007102586,0.9299603981456669,0.0033444816,2.1236074
-1.9732442,0.0004549679,0.014205172,0.9102494589498804,0.006688963,2.1234105
-1.9598663,0.00050029857,0.021307757,0.8960216798715968,0.0100334445,2.123082
-1.9464884,0.00054985046,0.028410343,0.8844509538166762,0.013377926,2.1226223
-1.9331105,0.0006039865,0.035512928,0.8745067698781996,0.016722407,2.1220315
-1.9197323,0.0006630972,0.042615514,0.8656811893978832,0.020066889,2.1213093
-1.9063544,0.00072760077,0.0497181,0.8576814988997697,0.02341137,2.1204562
-1.8929765,0.00079795026,0.056820687,0.8503215662968591,0.026755853,2.119472
-1.8795986,0.00087463245,0.06392327,0.8434746531610118,0.030100334,2.1183572
-1.8662207,0.0009581687,0.071025856,0.8370501927498761,0.033444814,2.1171112
-1.8528428,0.0010491209,0.07812844,0.830980784413101,0.036789298,2.115735
-1.8394649,0.0011480883,0.08523103,0.8252148523039966,0.040133778,2.1142282
-1.826087,0.0012557195,0.092333615,0.8197118451064652,0.04347826,2.112591
-1.8127091,0.0013727016,0.0994362,0.8144392178552222,0.04682274,2.1108239
-1.7993312,0.0014997774,0.10653879,0.8093705388731987,0.050167225,2.108927
-1.7859533,0.0016377365,0.113641374,0.8044838479418536,0.053511705,2.1069002
-1.7725751,0.0017874303,0.12074396,0.7997607454208706,0.056856185,2.1047442
-1.7591972,0.0019497562,0.12784654,0.795185619961302,0.06020067,2.102459
-1.7458193,0.002125681,0.13494913,0.7907451695099117,0.06354515,2.100045
-1.7324414,0.0023162367,0.14205171,0.786427826478834,0.06688963,2.0975022
-1.7190635,0.002522519,0.1491543,0.7822235624058822,0.07023411,2.0948312
-1.7056856,0.0027456977,0.15625688,0.7781236288429687,0.073578596,2.0920322
-1.6923077,0.002987019,0.16335948,0.7741201745306008,0.07692308,2.0891054
-1.6789298,0.0032478052,0.17046206,0.7702064109993965,0.080267556,2.0860515
-1.6655519,0.0035294637,0.17756465,0.7663761382546094,0.08361204,2.0828702
-1.652174,0.003833489,0.18466723,0.7626239143414513,0.08695652,2.0795627
-1.6387961,0.00416147,0.19176982,0.758944721667393,0.090301,2.076129
-1.625418,0.0045150924,0.1988724,0.7553341250557809,0.09364548,2.0725691
-1.61204,0.00489613,0.205975,0.7517880813057719,0.09698997,2.0688841
-1.5986621,0.0053064716,0.21307757,0.7483028410007405,0.10033445,2.065074
-1.5852842,0.0057481173,0.22018017,0.7448750911035339,0.10367893,2.0611396
-1.5719063,0.006223179,0.22728275,0.7415016796135505,0.10702341,2.0570807
-1.5585284,0.0067338836,0.23438533,0.7381798094884686,0.110367894,2.0528986
-1.5451505,0.00728259,0.24148792,0.7349068291103394,0.11371237,2.0485933
-1.5317726,0.007871781,0.2485905,0.7316803372565133,0.117056854,2.0441654
-1.5183947,0.008504073,0.25569308,0.7284981094295713,0.12040134,2.0396154
-1.5050168,0.009182222,0.2627957,0.7253580127542067,0.12374582,2.0349438
-1.4916389,0.009909124,0.26989827,0.7222581609230062,0.1270903,2.0301511
-1.4782608,0.010687849,0.27700084,0.719196760798922,0.13043478,2.0252383
-1.4648829,0.011521563,0.28410342,0.7161720934696824,0.13377926,2.0202055
-1.451505,0.0124136545,0.29120603,0.713182622304414,0.13712375,2.0150533
-1.438127,0.01336763,0.2983086,0.7102268426488595,0.14046822,2.0097826
-1.4247491,0.014387197,0.3054112,0.7073034082767616,0.1438127,2.0043938
-1.4113712,0.015476213,0.31251377,0.7044110397280781,0.14715719,1.9988875
-1.3979933,0.016638726,0.31961638,0.7015484010960523,0.15050167,1.9932646
-1.3846154,0.017878953,0.32671896,0.6987144537691777,0.15384616,1.9875255
-1.3712375,0.019201316,0.33382154,0.6959081074201021,0.15719064,1.981671
-1.3578596,0.02061042,0.3409241,0.6931282479497949,0.16053511,1.9757018
-1.3444817,0.02211106,0.3480267,0.6903739832830698,0.1638796,1.9696186
-1.3311038,0.023708222,0.3551293,0.6876443224340527,0.16722408,1.9634221
-1.3177257,0.025407149,0.36223188,0.6849384702980966,0.17056856,1.957113
-1.3043478,0.027213167,0.36933446,0.6822555706905302,0.17391305,1.950692
-1.2909698,0.02913191,0.37643704,0.6795948080573725,0.17725752,1.9441601
-1.277592,0.031169198,0.38353965,0.6769554141548981,0.180602,1.9375178
-1.264214,0.033331074,0.39064223,0.674336751657951,0.18394649,1.930766
-1.2508361,0.035623763,0.3977448,0.6717380655716861,0.18729097,1.9239055
-1.2374582,0.038053703,0.40484738,0.6691587423149391,0.19063544,1.9169371
-1.2240803,0.04062759,0.41195,0.6665981350917544,0.19397993,1.9098617
-1.2107024,0.04335229,0.41905257,0.6640556719844,0.19732441,1.90268
-1.1973245,0.046234865,0.42615515,0.6615307814921433,0.2006689,1.895393
-1.1839466,0.04928266,0.43325773,0.6590228950322513,0.20401338,1.8880014
-1.1705685,0.05250323,0.44036034,0.6565315320312672,0.20735785,1.8805064
-1.1571906,0.05590417,0.44746292,0.6540561396339114,0.21070234,1.8729085
-1.1438127,0.05949344,0.4545655,0.6515962876402526,0.21404682,1.8652089
-1.1304348,0.063279204,0.46166807,0.6491515063390856,0.2173913,1.8574083
-1.1170568,0.06726973,0.46877065,0.6467213149257459,0.22073579,1.8495077
-1.103679,0.07147355,0.47587326,0.644305294811959,0.22408026,1.8415082
-1.090301,0.07589927,0.48297584,0.6419030649767435,0.22742474,1.8334105
-1.0769231,0.08055577,0.49007842,0.6395142116321041,0.23076923,1.8252158
-1.0635452,0.08545208,0.497181,0.6371383770283683,0.23411371,1.816925
-1.0501673,0.090597324,0.5042836,0.6347751435730229,0.2374582,1.808539
-1.0367894,0.09600084,0.51138616,0.6324241983813088,0.24080268,1.8000591
-1.0234113,0.10167212,0.51848876,0.6300851715835235,0.24414715,1.791486
-1.0100334,0.107620515,0.5255914,0.6277577269998459,0.24749164,1.7828208
-0.9966555,0.11385576,0.5326939,0.6254416111212029,0.2508361,1.7740647
-0.98327756,0.120387726,0.53979653,0.6231364232056067,0.2541806,1.7652185
-0.96989965,0.127226,0.54689914,0.6208418934823898,0.2575251,1.7562835
-0.95652175,0.13438055,0.5540017,0.6185577784048574,0.26086956,1.7472607
-0.94314384,0.14186126,0.5611043,0.6162837342893608,0.26421404,1.7381512
-0.92976594,0.14967804,0.56820685,0.6140195239187752,0.26755852,1.7289561
-0.916388,0.15784071,0.57530946,0.6117648587997138,0.27090302,1.7196765
-0.9030101,0.16635923,0.58241206,0.6095195126817174,0.2742475,1.7103134
-0.88963217,0.1752434,0.5895146,0.6072832088323386,0.27759197,1.7008682
-0.87625414,0.18450291,0.5966172,0.6050557020432896,0.28093645,1.691342
-0.86287624,0.1941474,0.6037198,0.6028367636792009,0.28428093,1.6817359
-0.84949833,0.2041864,0.6108224,0.6006261998581564,0.2876254,1.672051
-0.83612037,0.21462929,0.617925,0.5984237507438681,0.2909699,1.6622883
-0.82274246,0.22548506,0.62502754,0.5962291918105284,0.29431438,1.6524495
-0.80936456,0.23676276,0.63213015,0.5940423357445385,0.29765886,1.6425354
-0.79598665,0.24847108,0.63923275,0.5918629293147705,0.30100334,1.6325474
-0.78260875,0.26061842,0.6463353,0.5896908452895482,0.3043478,1.6224866
-0.7692308,0.27321288,0.6534379,0.5875258388521366,0.30769232,1.6123543
-0.7558529,0.28626227,0.66054046,0.5853677583910787,0.3110368,1.6021519
-0.742475,0.29977393,0.6676431,0.5832163689561382,0.31438127,1.5918803
-0.72909695,0.313755,0.6747457,0.581071513121009,0.31772575,1.5815412
-0.71571904,0.32821167,0.6818482,0.5789330226655531,0.32107022,1.5711355
-0.70234114,0.3431502,0.68895084,0.5768007000064946,0.3244147,1.5606647
-0.6889632,0.35857615,0.6960534,0.5746744104241394,0.3277592,1.5501298
-0.67558527,0.3744944,0.703156,0.5725539160385548,0.33110368,1.5395324
-0.66220737,0.3909093,0.7102586,0.5704391554740229,0.33444816,1.5288739
-0.64882946,0.4078247,0.71736115,0.5683299083227802,0.33779263,1.5181553
-0.63545156,0.42524374,0.72446376,0.5662259810896638,0.3411371,1.5073783
-0.6220736,0.44316882,0.73156637,0.5641273050005187,0.34448162,1.4965438
-0.6086957,0.46160147,0.7386689,0.5620337269482509,0.3478261,1.4856534
-0.5953178,0.48054272,0.7457715,0.5599450065894488,0.35117057,1.4747086
-0.58193976,0.4999929,0.7528741,0.5578611093223289,0.35451505,1.4637104
-0.56856185,0.5199508,0.7599767,0.5557818166093497,0.35785952,1.4526606
-0.55518395,0.5404152,0.7670793,0.5537070196739745,0.361204,1.4415603
-0.541806,0.56138366,0.77418184,0.5516366027582854,0.3645485,1.4304107
-0.5284281,0.5828526,0.78128445,0.5495704024428612,0.36789298,1.4192137
-0.5150502,0.6048177,0.78838706,0.5475082878997605,0.37123746,1.4079704
-0.50167227,0.6272738,0.7954896,0.545450162250503,0.37458193,1.3966823
-0.48829436,0.6502143,0.8025922,0.5433958395253966,0.3779264,1.3853507
-0.47491646,0.6736322,0.80969477,0.5413452504837811,0.3812709,1.3739772
-0.4615385,0.6975188,0.8167974,0.5392982366336194,0.3846154,1.362563
-0.4481606,0.72186476,0.8239,0.5372547166281053,0.38795987,1.3511099
-0.43478256,0.74665976,0.83100253,0.5352145185422664,0.39130434,1.3396192
-0.42140466,0.7718914,0.83810514,0.5331775700905603,0.39464882,1.3280921
-0.40802675,0.7975476,0.8452077,0.5311437292872006,0.3979933,1.3165303
-0.3946488,0.8236143,0.8523103,0.5291128909963287,0.4013378,1.3049352
-0.3812709,0.8500764,0.8594129,0.5270849006612204,0.40468228,1.2933085
-0.36789298,0.87691754,0.86651546,0.525059729319207,0.40802675,1.2816515
-0.35451508,0.9041207,0.87361807,0.523037211351141,0.41137123,1.2699656
-0.34113717,0.93166757,0.8807207,0.5210172412705132,0.4147157,1.2582524
-0.32775927,0.95953816,0.8878232,0.5189997308696536,0.41806018,1.2465135
-0.3143813,0.98771226,0.89492583,0.516984541855256,0.4214047,1.23475
-0.3010034,1.0161678,0.9020284,0.5149716212951883,0.42474917,1.2229639
-0.28762537,1.0448822,0.909131,0.5129607976573537,0.42809364,1.2111566
-0.27424747,1.073831,0.9162336,0.5109520084060163,0.43143812,1.1993294
-0.26086956,1.1029894,0.92333615,0.5089451639628763,0.4347826,1.187484
-0.2474916,1.132332,0.93043876,0.506940123386908,0.4381271,1.1756219
-0.2341137,1.1618305,0.9375413,0.5049368345128522,0.44147158,1.1637446
-0.22073579,1.191458,0.9446439,0.5029351229372115,0.44481605,1.1518537
-0.20735788,1.221185,0.9517465,0.5009349514360408,0.44816053,1.1399506
-0.19397998,1.2509819,0.9588491,0.4989362076853521,0.451505,1.1280371
-0.18060207,1.280818,0.9659517,0.4969387988906021,0.45484948,1.1161146
-0.16722411,1.310662,0.9730543,0.4949426036479154,0.458194,1.1041845
-0.1538462,1.3404813,0.98015684,0.4929475694893812,0.46153846,1.0922486
-0.1404683,1.3702431,0.98725945,0.4909535666500667,0.46488294,1.0803084
-0.12709028,1.3999141,0.994362,0.4889605351651237,0.46822742,1.0683653
-0.11371237,1.4294597,1.0014646,0.48696831154382375,0.4715719,1.0564212
-0.100334406,1.4588456,1.0085672,0.48497682756752675,0.4749164,1.0444772
-0.0869565,1.488036,1.0156698,0.48298603725238504,0.47826087,1.0325353
-0.073578596,1.516996,1.0227723,0.48099582798198426,0.48160535,1.0205969
-0.06020069,1.5456895,1.0298749,0.47900606989442757,0.48494983,1.0086635
-0.046822786,1.5740803,1.0369775,0.4770166932740084,0.4882943,0.9967368
-0.03344488,1.6021324,1.0440801,0.47502759916156195,0.49163878,0.98481834
-0.020066917,1.6298089,1.0511827,0.4730386978965739,0.4949833,0.9729095
-0.006689012,1.6570736,1.0582852,0.47104993598650197,0.49832776,0.9610121
0.006688893,1.6838901,1.0653878,0.46906116402178505,0.5016722,0.9491279
0.020066917,1.7102224,1.0724905,0.4670723080224673,0.50501674,0.93725777
0.03344482,1.7360338,1.0795931,0.46508327744601796,0.5083612,0.925404
0.046822727,1.761289,1.0866957,0.4630939646766054,0.5117057,0.9135679
0.06020069,1.7859524,1.0937983,0.46110431299721455,0.5150502,0.90175104
0.073578596,1.8099887,1.1009008,0.4591142494088559,0.51839465,0.88995504
0.0869565,1.8333645,1.1080034,0.457123600812146,0.5217391,0.8781814
0.100334406,1.856045,1.115106,0.45513230034144775,0.5250836,0.8664317
0.11371231,1.8779979,1.1222086,0.45314030660205223,0.5284281,0.8547076
0.12709028,1.8991902,1.1293112,0.45114746289169466,0.53177255,0.84301054
0.14046818,1.9195907,1.1364137,0.4491537500715167,0.53511703,0.8313422
0.15384609,1.9391689,1.1435163,0.4471589897303471,0.5384615,0.8197041
0.16722411,1.9578955,1.1506189,0.4451631424144653,0.54180604,0.80809766
0.18060201,1.9757416,1.1577215,0.4431660940828932,0.5451505,0.79652476
0.19397992,1.9926804,1.1648241,0.4411677561804838,0.548495,0.78498673
0.20735788,2.0086856,1.1719266,0.43916806655751944,0.5518395,0.7734853
0.22073579,2.0237327,1.1790292,0.4371668715622832,0.55518395,0.7620218
0.2341137,2.0377977,1.1861318,0.435164072519698,0.5585284,0.75059795
0.2474916,2.0508595,1.1932344,0.4331596276767126,0.5618729,0.73921514
0.2608695,2.0628967,1.200337,0.4311533873965323,0.5652174,0.72787505
0.27424747,2.073891,1.2074395,0.4291453347574545,0.56856185,0.7165791
0.28762537,2.0838249,1.2145422,0.4271352673449171,0.5719063,0.705329
0.30100328,2.0926821,1.2216448,0.4251231314047804,0.5752508,0.69412607
0.3143813,2.1004493,1.2287474,0.42310882443493836,0.57859534,0.6829716
0.3277592,2.1071136,1.23585,0.4210922562954478,0.5819398,0.6718677
0.3411371,2.1126645,1.2429526,0.4190733022640411,0.5852843,0.6608156
0.35451508,2.1170926,1.2500551,0.4170519132620045,0.58862877,0.64981675
0.36789298,2.1203918,1.2571577,0.4150279262363195,0.59197325,0.6388726
0.3812709,2.1225562,1.2642603,0.41300123769853403,0.5953177,0.6279848
0.3946488,2.1235816,1.2713629,0.4109717571170988,0.5986622,0.6171547
0.4080267,2.123468,1.2784655,0.408939374676114,0.6020067,0.6063838
0.42140466,2.122214,1.285568,0.4069040430293801,0.60535115,0.59567356
0.43478256,2.1198227,1.2926706,0.40486553057543123,0.6086956,0.58502537
0.44816047,2.1162972,1.2997732,0.4028237993945298,0.6120401,0.5744408
0.4615385,2.1116436,1.3068758,0.4007787260206027,0.61538464,0.563921
0.4749164,2.1058698,1.3139784,0.3987302001267211,0.6187291,0.55346775
0.4882943,2.0989835,1.3210809,0.39667812503133804,0.6220736,0.54308236
0.50167227,2.0909977,1.3281835,0.39462233221403464,0.62541807,0.5327662
0.5150502,2.0819235,1.3352861,0.39256273467248143,0.62876254,0.5225207
0.5284281,2.0717766,1.3423887,0.3904992077656075,0.632107,0.51234716
0.541806,2.0605721,1.3494914,0.3884316230200636,0.6354515,0.502247
0.5551839,2.0483286,1.3565938,0.38635988343516314,0.638796,0.49222156
0.5685618,2.0350645,1.3636965,0.3842838176429676,0.64214045,0.48227218
0.58193976,2.020801,1.3707991,0.38220330297118915,0.6454849,0.47240022
0.59531766,2.0055606,1.3779017,0.38011824918420517,0.6488294,0.46260703
0.6086957,1.9893665,1.3850043,0.3780284720531926,0.65217394,0.4528936
0.6220736,1.9722443,1.3921068,0.3759338919730602,0.6555184,0.44326174
0.6354515,1.9542199,1.3992094,0.37383433429737817,0.6588629,0.4337125
0.64882946,1.9353207,1.406312,0.3717296376756734,0.66220737,0.42424712
0.66220737,1.9155756,1.4134146,0.36961969217883306,0.66555184,0.41486683
0.67558527,1.8950143,1.4205172,0.36750434660398645,0.6688963,0.40557292
0.6889632,1.8736672,1.4276198,0.3653834450745805,0.6722408,0.39636654
0.7023411,1.8515664,1.4347223,0.3632568845739422,0.67558527,0.387249
0.715719,1.8287439,1.4418249,0.36112442323246724,0.67892975,0.37822133
0.72909695,1.8052336,1.4489275,0.3589859483459164,0.6822742,0.36928487
0.74247485,1.7810687,1.4560301,0.3568413043303413,0.6856187,0.3604406
0.7558529,1.7562841,1.4631327,0.35469029104551425,0.68896323,0.3516896
0.7692308,1.7309151,1.4702352,0.3525328220108787,0.6923077,0.34303328
0.7826087,1.7049965,1.4773378,0.3503686266423285,0.6956522,0.33447257
0.79598665,1.6785647,1.4844404,0.3481975780949334,0.69899666,0.32600853
0.80936456,1.6516557,1.491543,0.3460194840533905,0.70234114,0.3176422
0.82274246,1.6243056,1.4986457,0.34383414602321627,0.7056856,0.30937466
0.83612037,1.5965512,1.5057482,0.34164143195466007,0.7090301,0.3012069
0.8494983,1.5684284,1.5128508,0.33944109010487283,0.71237457,0.29313985
0.8628762,1.5399741,1.5199534,0.3372329027971193,0.71571904,0.28517455
0.87625414,1.5112243,1.527056,0.3350167092046513,0.7190635,0.2773119
0.88963205,1.4822155,1.5341586,0.33279228940361594,0.722408,0.26955286
0.90300995,1.452983,1.5412611,0.3305594703823456,0.7257525,0.2618983
0.916388,1.4235622,1.5483637,0.32831796390280416,0.729097,0.25434896
0.9297659,1.3939888,1.5554663,0.3260675381496011,0.7324415,0.24690597
0.94314384,1.3642972,1.5625689,0.323807986790331,0.73578596,0.23956996
0.95652175,1.3345213,1.5696715,0.32153907393995357,0.73913044,0.23234177
0.96989965,1.3046944,1.5767741,0.31926054418864847,0.7424749,0.2252222
0.98327756,1.2748495,1.5838766,0.3169721788907365,0.7458194,0.21821192
0.99665546,1.2450187,1.5909792,0.3146736478721308,0.74916387,0.21131171
1.0100334,1.2152333,1.5980818,0.3123646905906382,0.75250834,0.20452219
1.0234113,1.185524,1.6051844,0.31004507233423834,0.7558528,0.19784404
1.0367892,1.15592,1.612287,0.3077144668694238,0.7591973,0.19127786
1.0501671,1.1264503,1.6193895,0.3053726316241379,0.7625418,0.18482429
1.0635452,1.0971422,1.6264921,0.30301914592459356,0.7658863,0.17848374
1.0769231,1.0680236,1.6335948,0.30065376825260803,0.7692308,0.17225698
1.090301,1.0391196,1.6406974,0.2982761863415146,0.77257526,0.1661444
1.103679,1.0104554,1.6478,0.2958860261485204,0.77591974,0.16014643
1.1170568,0.9820544,1.6549025,0.2934829366409056,0.7792642,0.15426353
1.1304348,0.9539394,1.6620051,0.29106655287235034,0.7826087,0.14849608
1.1438127,0.9261318,1.6691077,0.28863649524030016,0.78595316,0.14284442
1.1571906,0.8986523,1.6762103,0.28619236869074377,0.78929764,0.13730888
1.1705685,0.87152,1.6833129,0.283733748802581,0.7926421,0.13188978
1.1839464,0.8447533,1.6904154,0.2812602857850069,0.7959866,0.12658729
1.1973243,0.8183691,1.697518,0.27877142823118445,0.79933107,0.1214017
1.2107024,0.7923831,1.7046206,0.2762667897415178,0.8026756,0.116333
1.2240803,0.7668107,1.7117232,0.2737458034527653,0.8060201,0.11138156
1.2374582,0.74166524,1.7188258,0.27120808396880425,0.80936456,0.106547326
1.2508361,0.71695936,1.7259283,0.2686531169608997,0.81270903,0.101830386
1.264214,0.6927045,1.7330309,0.2660802236632558,0.8160535,0.09723071
1.277592,0.6689109,1.7401335,0.2634889216516917,0.819398,0.092748225
1.2909698,0.645588,1.7472361,0.26087863341665124,0.82274246,0.08838289
1.3043478,0.62274355,1.7543387,0.25824869519711946,0.82608694,0.08413451
1.3177257,0.6003852,1.7614413,0.2555984843653953,0.8294314,0.080002934
1.3311036,0.578519,1.7685438,0.25292734700603375,0.8327759,0.07598792
1.3444815,0.5571498,1.7756464,0.2502344748457371,0.83612037,0.07208916
1.3578596,0.5362817,1.782749,0.24751918597834632,0.8394649,0.06830628
1.3712375,0.51591843,1.7898517,0.24478065361308524,0.8428094,0.06463901
1.3846154,0.4960619,1.7969543,0.24201806112031155,0.84615386,0.061086856
1.3979933,0.47671375,1.8040568,0.23923061016703587,0.84949833,0.057649303
1.4113712,0.45787415,1.8111594,0.23641719921450097,0.8528428,0.054325815
1.4247491,0.43954316,1.818262,0.2335769902200649,0.8561873,0.051115762
1.438127,0.42171955,1.8253646,0.2307088549220694,0.85953176,0.048018508
1.451505,0.40440148,1.8324672,0.2278117818328238,0.86287624,0.045033313
1.4648829,0.38758639,1.8395697,0.22488456008663543,0.8662207,0.042159386
1.4782608,0.37127116,1.8466723,0.2219259539789111,0.8695652,0.039395895
1.4916387,0.3554518,1.8537749,0.2189346297529526,0.87290967,0.036741924
1.5050168,0.34012362,1.8608775,0.21590918241431428,0.8762542,0.034196455
1.5183947,0.32528183,1.8679801,0.21284810149437844,0.8795987,0.03175853
1.5317726,0.31092075,1.8750826,0.2097499264247245,0.88294315,0.029426986
1.5451505,0.29703426,1.8821852,0.20661267840138675,0.8862876,0.02720067
1.5585284,0.28361562,1.8892878,0.20343470819684645,0.8896321,0.025078312
1.5719063,0.27065778,1.8963904,0.20021394798156467,0.8929766,0.023058582
1.5852842,0.2581534,1.903493,0.19694825525906393,0.89632106,0.02114011
1.5986621,0.24609452,1.9105957,0.1936353321982601,0.89966553,0.019321386
1.61204,0.23447298,1.9176981,0.19027266597370876,0.90301,0.017600888
1.625418,0.22328039,1.9248008,0.186857503029472,0.9063545,0.01597696
1.6387959,0.21250792,1.9319034,0.1833868404460634,0.90969896,0.014447889
1.652174,0.20214647,1.939006,0.17985744753859134,0.9130435,0.013011852
1.6655519,0.19218716,1.9461086,0.17626573344492455,0.916388,0.0116670085
1.6789298,0.18262042,1.9532111,0.17260786191735714,0.91973245,0.010411348
1.6923077,0.17343676,1.9603137,0.1688792642726539,0.9230769,0.009242809
1.7056856,0.16462658,1.9674163,0.16507526870016268,0.9264214,0.0081592165
1.7190635,0.15617998,1.9745189,0.16119038661688584,0.9297659,0.0071583074
1.7324414,0.14808732,1.9816215,0.15721867307717224,0.93311036,0.0062377155
1.7458193,0.14033851,1.988724,0.1531532964565931,0.93645483,0.0053949757
1.7591972,0.13292386,1.9958266,0.14898641756014433,0.9397993,0.004627513
1.7725751,0.1258333,2.0029292,0.14470926076867438,0.9431438,0.003932639
1.785953,0.1190571,2.0100317,0.1403117897022413,0.94648826,0.0033075567
1.7993312,0.112585224,2.0171344,0.1357820583350458,0.9498328,0.0027493378
1.8127091,0.106408104,2.024237,0.13110659032973906,0.9531773,0.0022549643
1.826087,0.10051593,2.0313396,0.12626882538911127,0.95652175,0.0018212602
1.8394649,0.094898984,2.0384421,0.12124949809025014,0.9598662,0.0014449308
1.8528428,0.08954791,2.0455446,0.11602491826020671,0.9632107,0.001122543
1.8662207,0.084453166,2.0526474,0.1105657755846061,0.9665552,0.0008505241
1.8795986,0.07960555,2.0597498,0.10483560672160702,0.96989965,0.00062515464
1.8929765,0.07499592,2.0668526,0.09878689827320068,0.97324413,0.00044255928
1.9063544,0.07061527,2.073955,0.09235738990831284,0.9765886,0.00029870417
1.9197323,0.06645482,2.0810575,0.08546089267011504,0.9799331,0.00018938596
1.9331102,0.06250593,2.0881603,0.07797313057607401,0.98327756,0.00011022487
1.9464884,0.058760058,2.0952628,0.06970438498083191,0.9866221,5.6654444e-05
1.9598663,0.055209104,2.1023655,0.06033362234959851,0.9899666,2.3915401e-05
1.9732442,0.051844876,2.109468,0.04923639133042776,0.99331105,7.041261e-06
1.9866221,0.048659533,2.1165705,0.03479706584555204,0.9966555,8.573211e-07
2.0,0.045645375,2.1236732,0.0,1.0,0.0


==> data/gauss_width_fn_illustration2.csv <==
xss,density_ratio
-2.0,0.08831433683938564
-1.9866220735785953,0.09364367448701585
-1.9732441471571907,0.09924131391998184
-1.959866220735786,0.10511710432145328
-1.9464882943143813,0.11128101966058966
-1.9331103678929766,0.11774314403998098
-1.919732441471572,0.12451365587578445
-1.9063545150501673,0.13160281089454
-1.8929765886287626,0.13902092393428334
-1.879598662207358,0.14677834954148175
-1.8662207357859533,0.15488546135948308
-1.8528428093645486,0.16335263030858987
-1.839464882943144,0.1721902015625406
-1.8260869565217392,0.1814084703310957
-1.8127090301003346,0.1910176564635544
-1.7993311036789297,0.20102787789339535
-1.785953177257525,0.21144912294977375
-1.7725752508361203,0.2222912215673654
-1.7591973244147157,0.23356381543192806
-1.745819397993311,0.24527632710502115
-1.7324414715719063,0.2574379281774818
-1.7190635451505016,0.27005750650752836
-1.705685618729097,0.28314363260570147
-1.6923076923076923,0.2967045252352417
-1.6789297658862876,0.31074801630289445
-1.665551839464883,0.3252815151215248
-1.6521739130434783,0.34031197213225384
-1.6387959866220736,0.3558458421800839
-1.625418060200669,0.3718890474431138
-1.6120401337792643,0.38844694012143166
-1.5986622073578596,0.40552426499756244
-1.585284280936455,0.4231251219859193
-1.5719063545150502,0.44125292879400374
-1.5585284280936456,0.45991038382310845
-1.5451505016722409,0.4790994294409286
-1.5317725752508362,0.49882121576277255
-1.5183946488294313,0.5190760650819273
-1.5050167224080266,0.5398634370931494
-1.491638795986622,0.5611818950561694
-1.4782608695652173,0.5830290730485101
-1.4648829431438126,0.6054016444587569
-1.451505016722408,0.6282952918726739
-1.4381270903010033,0.6517046785052113
-1.4247491638795986,0.6756234213314319
-1.411371237458194,0.7000440660687189
-1.3979933110367893,0.72495806416126
-1.3846153846153846,0.7503557519157249
-1.37123745819398,0.7762263319342538
-1.3578595317725752,0.802557856987326
-1.3444816053511706,0.8293372164647914
-1.3311036789297659,0.8565501255382939
-1.3177257525083612,0.8841811171625289
-1.3043478260869565,0.9122135370362057
-1.2909698996655519,0.9406295416362928
-1.2775919732441472,0.9694100994310968
-1.2642140468227425,0.9985349953689509
-1.2508361204013378,1.0279828387298597
-1.2374581939799332,1.057731074417296
-1.2240802675585285,1.0877559977565836
-1.2107023411371238,1.1180327728549067
-1.1973244147157192,1.1485354545660225
-1.1839464882943145,1.1792370140902597
-1.1705685618729098,1.210109368227394
-1.1571906354515051,1.2411234122865782
-1.1438127090301005,1.272249056643686
-1.1304347826086958,1.3034552669223036
-1.1170568561872911,1.3347101077602008
-1.1036789297658864,1.3659807901085013
-1.0903010033444818,1.3972337219960471
-1.076923076923077,1.4284345626766208
-1.0635451505016724,1.4595482800619137
-1.0501672240802675,1.4905392113283598
-1.0367892976588629,1.5213711265714085
-1.0234113712374582,1.5520072953664268
-1.0100334448160535,1.5824105560813653
-0.9966555183946488,1.6125433877726423
-0.9832775919732442,1.6423679844824508
-0.9698996655518395,1.6718463317429828
-0.9565217391304348,1.7009402850809283
-0.9431438127090301,1.7296116503041652
-0.9297658862876255,1.7578222653418132
-0.9163879598662208,1.7855340833989004
-0.9030100334448161,1.8127092571778276
-0.8896321070234114,1.8393102239106613
-0.8762541806020068,1.865299790939118
-0.8628762541806021,1.8906412215729491
-0.8494983277591974,1.9152983209523657
-0.8361204013377928,1.9392355216361643
-0.8227424749163881,1.962417968634413
-0.8093645484949834,1.9848116036029038
-0.7959866220735785,2.0063832479161325
-0.7826086956521738,2.0271006843363586
-0.7692307692307692,2.046932736998287
-0.7558528428093645,2.0658493494321553
-0.7424749163879598,2.083821660352492
-0.7290969899665551,2.1008220769454837
-0.7157190635451505,2.1168243453947992
-0.7023411371237458,2.131803618393815
-0.6889632107023411,2.145736519401404
-0.6755852842809364,2.1586012034088355
-0.6622073578595318,2.170377413996766
-0.6488294314381271,2.1810465364737817
-0.6354515050167224,2.1905916469014213
-0.6220735785953178,2.1989975568249513
-0.6086956521739131,2.206250853544454
-0.5953177257525084,2.2123399357767433
-0.5819397993311037,2.2172550445754213
-0.5685618729096991,2.2209882893937043
-0.5551839464882944,2.2235336691925975
-0.5418060200668897,2.2248870885153815
-0.528428093645485,2.225046368468137
-0.5150501672240804,2.2240112525650964
-0.5016722408026757,2.221783407416881
-0.488294314381271,2.21836641825903
-0.47491638795986635,2.2137657793376184
-0.4615384615384617,2.207988879188047
-0.4481605351170568,2.2010449808622323
-0.4347826086956521,2.1929451971782368
-0.42140468227424743,2.183702461084934
-0.40802675585284276,2.173331491252312
-0.3946488294314381,2.1618487530155677
-0.3812709030100334,2.1492724148180464
-0.36789297658862874,2.1356223003143
-0.35451505016722407,2.1209198363099846
-0.3411371237458194,2.1051879967299376
-0.3277591973244147,2.0884512428194735
-0.31438127090301005,2.070735459796688
-0.3010033444816054,2.0520678901852833
-0.2876254180602007,2.0324770640680843
-0.274247491638796,2.011992726510956
-0.26086956521739135,1.990645762415239
-0.24749163879598668,1.9684681190640245
-0.234113712374582,1.945492726633623
-0.22073578595317733,1.9217534169463617
-0.20735785953177266,1.8972848407444258
-0.19397993311036799,1.8721223837667815
-0.1806020066889633,1.8463020819123277
-0.16722408026755864,1.8198605357723106
-0.15384615384615397,1.792834824813691
-0.1404682274247493,1.7652624214926722
-0.12709030100334462,1.7371811055739166
-0.11371237458193972,1.7086288789262
-0.10033444816053505,1.6796438810593843
-0.08695652173913038,1.6502643056606847
-0.0735785953177257,1.6205283183803223
-0.06020066889632103,1.5904739761078008
-0.04682274247491636,1.56013914797038
-0.03344481605351168,1.5295614382747507
-0.02006688963210701,1.498778111601687
-0.006688963210702337,1.4678260202514766
0.006688963210702337,1.4367415342253549
0.02006688963210701,1.4055604739150878
0.03344481605351168,1.374318045659245
0.04682274247491636,1.3430487803107523
0.06020066889632103,1.3117864749460177
0.0735785953177257,1.280564137831404
0.08695652173913038,1.249413936748106
0.10033444816053505,1.2183671507617169
0.11371237458193972,1.1874541255079374
0.1270903010033444,1.1567042320511258
0.14046822742474907,1.1261458293577304
0.15384615384615374,1.0958062304121985
0.16722408026755842,1.0657116719887287
0.1806020066889631,1.0358872880783474
0.19397993311036776,1.0063570869572473
0.20735785953177244,0.97714393186923
0.2207357859531771,0.9482695252824537
0.23411371237458178,0.9197543966685824
0.24749163879598646,0.8916178937408841
0.26086956521739113,0.8638781770768841
0.2742474916387958,0.8365522180408789
0.2876254180602005,0.8096557999119719
0.30100334448160515,0.7832035221143542
0.3143812709030098,0.7572088074383259
0.3277591973244145,0.7316839121330523
0.34113712374581917,0.7066399387452954
0.35451505016722384,0.6820868515723612
0.3678929765886285,0.6580334945922536
0.3812709030100332,0.634487611729535
0.39464882943143786,0.6114558693116481
0.408026755852843,0.5889438805674576
0.42140468227424766,0.5669562320175062
0.43478260869565233,0.5454965116039056
0.448160535117057,0.5245673384069595
0.4615384615384617,0.5041703937954071
0.47491638795986635,0.4843064538576587
0.488294314381271,0.4649754229624901
0.5016722408026757,0.44617636829935436
0.5150501672240804,0.4279075552507226
0.528428093645485,0.41016648345165757
0.5418060200668897,0.3929499233951084
0.5551839464882944,0.3762539534451642
0.5685618729096991,0.36007399712467364
0.5819397993311037,0.3444048605482103
0.5953177257525084,0.3292407698762637
0.6086956521739131,0.3145754086717737
0.6220735785953178,0.30040195504561495
0.6354515050167224,0.28671311848338693
0.6488294314381271,0.27350117625179016
0.6622073578595318,0.2607580092889756
0.6755852842809364,0.24847513748947625
0.6889632107023411,0.23664375430064657
0.7023411371237458,0.2252547605539094
0.7157190635451505,0.21429879746050773
0.7290969899665551,0.2037662787078523
0.7424749163879598,0.19364742159890772
0.7558528428093645,0.18393227718335334
0.7692307692307692,0.17461075933545236
0.7826086956521738,0.16567267273964653
0.7959866220735785,0.1571077397508386
0.8093645484949832,0.1489056261021077
0.8227424749163879,0.14105596543821028
0.8361204013377925,0.13354838265862667
0.8494983277591972,0.12637251605911082
0.8628762541806019,0.11951803826567445
0.8762541806020065,0.11297467595967108
0.8896321070234112,0.10673222839713524
0.9030100334448159,0.10078058472976713
0.9163879598662206,0.09510974013892744
0.9297658862876252,0.0897098107977161
0.9431438127090299,0.08457104767965158
0.9565217391304346,0.07968384923563872
0.9698996655518393,0.07503877296381764
0.9832775919732439,0.07062654589952226
0.9966555183946486,0.06643807405494936
1.0100334448160533,0.06246445084025021
1.023411371237458,0.05869696449961352
1.0367892976588626,0.05512710459751574
1.0501672240802673,0.05174656759168163
1.063545150501672,0.048547261530427155
1.0769230769230766,0.04552130991296799
1.0903010033444818,0.042661054751964134
1.1036789297658864,0.03995905887805986
1.1170568561872911,0.03740810752646567
1.1304347826086958,0.03500120924573824
1.1438127090301005,0.03273159616884292
1.1571906354515051,0.03059272368635568
1.1705685618729098,0.028578269561279575
1.1839464882943145,0.026682132524430847
1.1973244147157192,0.024898430388701123
1.2107023411371238,0.0232214977197376
1.2240802675585285,0.021645883099712607
1.2374581939799332,0.02016634601988912
1.2508361204013378,0.01877785343664042
1.2642140468227425,0.017475576024461297
1.2775919732441472,0.016254884158322498
1.2909698996655519,0.015111343656484305
1.3043478260869565,0.014040711313602175
1.3177257525083612,0.013038930252642892
1.3311036789297659,0.012102125122786635
1.3444816053511706,0.01122659716913025
1.3578595317725752,0.010408819198636877
1.37123745819398,0.009645430465402055
1.3846153846153846,0.008933231496936395
1.3979933110367893,0.008269178881803205
1.411371237458194,0.007650380037602965
1.4247491638795986,0.0070740879769706725
1.4381270903010033,0.0065376960879507595
1.451505016722408,0.006038732943842076
1.4648829431438126,0.0055748571563662115
1.4782608695652173,0.005143852284809378
1.491638795986622,0.004743621812623615
1.5050167224080266,0.004372184201850672
1.5183946488294313,0.004027668034652419
1.531772575250836,0.0037083072501976006
1.5451505016722407,0.003412436484166958
1.5585284280936453,0.003138486517198447
1.57190635451505,0.0028849798377019657
1.5852842809364547,0.00265052632362902
1.5986622073578594,0.0024338190469872234
1.612040133779264,0.002233630204142288
1.6254180602006687,0.002048807174250608
1.6387959866220734,0.001878268707513332
1.652173913043478,0.001721001244336832
1.6655518394648827,0.0015760553659238926
1.6789297658862874,0.001442542376303639
1.692307692307692,0.0013196310153347412
1.7056856187290967,0.001206544301784562
1.7190635451505014,0.0011025565051950913
1.732441471571906,0.001006990244893112
1.7458193979933108,0.0009192137141855613
1.7591973244147154,0.0008386380274996689
1.7725752508361206,0.0007647146879795376
1.7859531772575252,0.0006969331728345877
1.79933110367893,0.0006348186335490016
1.8127090301003346,0.0005779297079032001
1.8260869565217392,0.0005258564406266612
1.839464882943144,0.00047821830939447183
1.8528428093645486,0.00043466235279596176
1.8662207357859533,0.0003948613968412068
1.879598662207358,0.00035851237652817606
1.8929765886287626,0.00032533474896856527
1.9063545150501673,0.0002950689945621009
1.919732441471572,0.00026747520271601757
1.9331103678929766,0.00024233173862701993
1.9464882943143813,0.00021943398767597844
1.959866220735786,0.00019859317402958504
1.9732441471571907,0.00017963525009700995
1.9866220735785953,0.00016239985355201938
2.0,0.00014673932870101414


==> img/rts_visual.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$X$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.5},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $L_1$,
    },
]
\addplot [tabblue, name path=rnd, thick] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {data/gauss_width_fn_illustration.csv};
\addlegendentry{$r(Y_1 \mid X)$};

\addplot +[mark=none, black, dashed, semithick, name path=levelset] coordinates {(-2, 1.5) (2, 1.5)};
% \addplot +[mark=none, tabred] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(0.8814, 1.5) (0.8814, 0)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(-0.0814, 1.5) (-0.0814, 0)};
% \addplot +[mark=none, tabgreen] coordinates {(-0.08144373, 0) (0.88144374, 0)};
\draw [decorate,decoration={brace,amplitude=5pt,raise=0ex}]
  (-0.03,0.05) -- (0.83,0.05) node[midway,yshift=1.1em]{\footnotesize{$w_{Y_1}(L_1)$}};
\path[name path=yaxis] (0, \pgfkeysvalueof{/pgfplots/ymin}) -- (0, \pgfkeysvalueof{/pgfplots/ymax});
\addplot[tabgreen, opacity=0.3] fill between[of=levelset and rnd, soft clip={domain=-0.0814:0.8814}];
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]above:\small{$(x, L_1)$}}] at (-0.5, 1.5) {};
\end{axis}%
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]below:$x$}] at (1.28,0) {};
\end{tikzpicture}%

% SECOND IMAGE
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$X$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.1},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $L_2$,
    },
]
\addplot [tabblue, name path=rnd, thick] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {data/gauss_width_fn_illustration2.csv};
\addlegendentry{$r(Y_2 \mid X)$};

\addplot +[mark=none, black, dashed, semithick, name path=levelset] coordinates {(-2, 1.1) (2, 1.1)};
% \addplot +[mark=none, tabred] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(-1.21866, 1.1) (-1.21866, 0)};
\addplot +[mark=none, tabgreen, dashed, thick] coordinates {(0.15199, 1.1) (0.15199, 0)};
% \addplot +[mark=none, tabgreen] coordinates {(-0.08144373, 0) (0.88144374, 0)};
\draw [decorate,decoration={brace,amplitude=5pt,raise=0ex}]
  (-1.18,0.05) -- (0.12,0.05) node[midway,yshift=1.1em]{\footnotesize{$w_{Y_2}(L_2)$}};
\path[name path=yaxis] (0, \pgfkeysvalueof{/pgfplots/ymin}) -- (0, \pgfkeysvalueof{/pgfplots/ymax});
\addplot[tabgreen, opacity=0.3] fill between[of=levelset and rnd, soft clip={domain=-1.21866:0.15199}];
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]above:\small{$(x, L_2)$}}] at (-0.5, 1.1) {};
\end{axis}%
\node[circle, fill=tabred, inner sep=1.5pt, label={[tabred]below:$x$}] at (1.28,0) {};
\end{tikzpicture}%

==> img/singular_ring_toss.tikz <==
\begin{tikzpicture}[x=1mm, y=1mm, scale=0.5]

% Labels
% sets
\node[] at (23, -7) {$\XSpace$};
\node[] at (82, -7) {$\YSpace$};

\node[tabred] at (24, -40) {$X$};
\node[tabgreen] at (83, -20) {$\tilde{Y}_1$};
\node[tabgreen] at (93, -58) {$\tilde{Y}_2$};
\node[tabgreen] at (86, -46) {$\tilde{Y}_3$};
\node[tabblue] at (79, -34.5) {$\tilde{Y}_4$};

% Two vertical ellipses (black)
\draw[black, line width=1pt]
  (23, -37.5) ellipse [x radius=22mm, y radius=35mm];
\draw[black, line width=1pt]
  (82, -37.5) ellipse [x radius=22mm, y radius=35mm];

% Green closed curve (path2)
\draw[tabgreen, line width=1pt, fill=tabgreen, fill opacity=0.1]
  (11, -20)
  .. controls (11, -20) and (10, -8)
  .. (24, -12)
  .. controls (36, -16) and (41, -25)
  .. (38, -30)
  .. controls (36, -33) and (25, -37)
  .. (20, -36)
  .. controls (14, -34) and (12, -29)
  .. (11, -20)
  -- cycle;

% Blue closed curve (path3)
\draw[tabblue, line width=1pt, fill=tabblue, fill opacity=0.1]
  (10, -37)
  .. controls (10, -30) and (24, -27)
  .. (30, -31)
  .. controls (37, -35) and (38, -42)
  .. (31, -46)
  .. controls (24, -50) and (10, -47)
  .. (10, -37)
  -- cycle;

% Green open curve (path4)
\draw[tabgreen, line width=1pt, fill=tabgreen, fill opacity=0.1]
  (25, -69)
  .. controls (33, -69) and (35, -52)
  .. (31, -47)
  .. controls (28, -44) and (23, -44)
  .. (21, -47)
  .. controls (15, -56) and (15, -69)
  .. (25, -69);

% Green open curve (path5, 5 segments)
\draw[tabgreen, line width=1pt, fill=tabgreen, fill opacity=0.1]
  (16, -63)
  .. controls (32, -67) and (42, -60)
  .. (34, -57)
  .. controls (27, -54) and (15, -56)
  .. (13, -47)
  .. controls (11, -39) and (24, -26)
  .. (17, -20)
  .. controls (11, -14) and (5, -24)
  .. (5.7, -33)
  .. controls (6, -33) and (5, -60)
  .. (16, -63);

\tikzset{myarrow/.style={-{Stealth[length=2mm, width=1.5mm]}, line width=0.8pt}}

\draw[myarrow, tabgreen]
  (85, -15)
  .. controls (82, -15) and (71, -10)
  .. (56, -10)
  .. controls (40, -10) and (33.5, -16)
  .. (32, -16);

\draw[myarrow, tabgreen]
  (88, -62)
  .. controls (85, -63) and (70, -71)
  .. (57, -71)
  .. controls (43, -71) and (37.5, -61)
  .. (36, -61);

\draw[myarrow, tabgreen]
  (81, -48)
  .. controls (78, -49) and (60, -54)
  .. (51, -54)
  .. controls (42, -54) and (33, -53)
  .. (33, -53);

\draw[myarrow, tabblue]
  (78, -29)
  .. controls (76, -30) and (63, -37)
  .. (58, -38)
  .. controls (52, -39) and (35.7, -39)
  .. (35.7, -39);

\fill[tabred]    (20, -43) circle[radius=1mm];
\fill[tabgreen]  (85, -15) circle[radius=1mm];
\fill[tabgreen]  (81, -48) circle[radius=1mm];
\fill[tabgreen]  (88, -62) circle[radius=1mm];
\fill[tabblue]   (78, -29) circle[radius=1mm];

\end{tikzpicture}

==> img/width_function.tikz <==
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$x$},
    % ylabel shift=-0.1cm,
    ymin=0, ymax=3,
    xmin=-2., xmax=2,
    grid=major,
    clip marker paths=true,
    extra y ticks={1.5},
    extra y tick style={%
        grid=major,
        ticklabel pos=right,
    },
    extra y tick labels={
        $\ell$,
    },
]
\addplot [tabblue, thick] table [
    x=xss, 
    y=density_ratio, 
    col sep=comma,
    ] {data/gauss_width_fn_illustration.csv};
\addlegendentry{$\frac{dP}{dQ}(x)$};

\addplot +[mark=none, black, dashed, thick] coordinates {(-2, 1.5) (2, 1.5)};
\addplot +[mark=none, tabred] coordinates {(-0.08144373, 1.5) (0.88144374, 1.5)};
\end{axis}%
\end{tikzpicture}%
%
% \hspace{6mm}%
%
\begin{tikzpicture}
\begin{axis}[
    width=5cm,
    height=4.5cm,
    xlabel={$\ell$},
    xlabel shift=-0.6mm,
    % ylabel shift=-0.1cm,
    % ymin=-1, ymax=30,
    xmin=0, xmax=3,
    ymin=0, ymax=1,
    grid=major,
    clip marker paths=true,
]
\addplot [tabblue, name path=widthfn, thick] table [
    x=hss, 
    y=width_fn, 
    col sep=comma,
    ] {data/gauss_width_fn_illustration.csv};
\addlegendentry{$w_Q(\ell)$};

\addplot +[mark=none, black, dashed, semithick] coordinates {(1.5, 0) (1.5, 1)};
\addplot +[mark=none, tabred] coordinates {(1.5, 0) (1.5, 0.343416)};
\path[name path=xaxis] (\pgfkeysvalueof{/pgfplots/xmin}, 0) -- (\pgfkeysvalueof{/pgfplots/xmax},0);
\addplot[tabred, opacity=0.3] fill between[of=widthfn and xaxis, soft clip={domain=1.5:2.123673}];
\end{axis};
\end{tikzpicture}%

